TRUSformer: Improving Prostate Cancer Detection from Micro-Ultrasound Using Attention and Self-Supervision

A large body of previous machine learning methods for ultrasound-based prostate cancer detection classify small regions of interest (ROIs) of ultrasound signals that lie within a larger needle trace corresponding to a prostate tissue biopsy (called biopsy core). These ROI-scale models suffer from weak labeling as histopathology results available for biopsy cores only approximate the distribution of cancer in the ROIs. ROI-scale models do not take advantage of contextual information that are normally considered by pathologists, i.e. they do not consider information about surrounding tissue and larger-scale trends when identifying cancer. We aim to improve cancer detection by taking a multi-scale, i.e. ROI-scale and biopsy core-scale, approach. Methods: Our multi-scale approach combines (i) an "ROI-scale" model trained using self-supervised learning to extract features from small ROIs and (ii) a "core-scale" transformer model that processes a collection of extracted features from multiple ROIs in the needle trace region to predict the tissue type of the corresponding core. Attention maps, as a byproduct, allow us to localize cancer at the ROI scale. We analyze this method using a dataset of micro-ultrasound acquired from 578 patients who underwent prostate biopsy, and compare our model to baseline models and other large-scale studies in the literature. Results and Conclusions: Our model shows consistent and substantial performance improvements compared to ROI-scale-only models. It achieves 80.3% AUROC, a statistically significant improvement over ROI-scale classification. We also compare our method to large studies on prostate cancer detection, using other imaging modalities. Our code is publicly available at www.github.com/med-i-lab/TRUSFormer

==> statement_of_novel.txt <==
We develop a novel deep neural network model termed TRUSformer for micro-ultrasound based automatic prostate cancer detection. This model takes a multi-scale approach by processing ultrasound signals both at the scale of small regions of interest (ROIs), using a self-supervised learning with a convolutional neural network, and at the scale of whole biopsy cores (i.e multiple overlapping ROIs together), using a transformer model. This is, to the best of our knowledge, the first multi-scale approach to PCa detection for micro-ultrasound (in contrast to the predominant approaches in previous literature for ultrasound PCa detection which work only at the scale of ROIs). Using a dataset of micro-ultrasound acquired from 578 patients who underwent prostate biopsy, we show considerable performance benefits of our model over baselines. We also compare our approach to other large-scale studies of established clinical methodologies with various imaging modalities.




Our multi-scale approach improves PCa detection by (i) eliminating the issue of weak labeling which arises when applying core-wise histopathology levels coarsely as ground truth labels for ROIs -- this does not occur for us because the model is trained to classify entire cores rather than ROIs. (ii) allowing the model to analyze multiple ROIs together in context to more robustly identify PCa. Specifically, our model uses convolutional neural network trained using self-supervision to extract features from ROIs, and uses a transformer network to process multiple ROIs features from a core together to predict tissue type. 

Using a dataset of micro-ultrasound acquired from 578 patients who underwent prostate biopsy, we show considerable performance benefits of our model over baselines.


occurs as histopathology results available for cores only approximate the distribution of cancer
in the ROIs;

We develop a novel deep neural network model termed TRUSformer that takes a multi-scale approach to improve ultrasound based prostate cancer (PCa) detection by addressing weak label issue and leveraging contextual information. Our multi-scale method combines an ROI-scale (region of interest scale) model using self-supervised learning to extract features from small ROIs and a biopsy core-scale transformer model that processes a collection of extracted features from multiple ROIs in the needle trace region to predict the tissue type of the corresponding core. In addition to performance improvement, we show that attention maps, as a byproduct of transformer model, allow us to localize cancer at the ROI scale. Furthermore, when visualizing the latent space of our multi-scale model, the data is not only clustered as cancer and benign but also distributed according to the severity of cancer (Gleason score).



==> todo.txt <==
- Register paper for IPCAI
- Make opening paragraph of method section tie to intro and individual components of methods
- Attention maps
- populate tables

